CEERS Spectroscopic Confirmation of NIRCam-Selected z > 8 Galaxy Candidates with JWST/NIRSpec: Initial Characterization of their Properties

We present JWST NIRSpec spectroscopy for 11 galaxy candidates with photometric redshifts of $z\simeq9-13$ and $M_{\rm\,UV} \in[-21,-18]$ newly identified in NIRCam images in the Cosmic Evolution Early Release Science (CEERS) Survey. We confirm emission line redshifts for 7 galaxies at $z=7.762-8.998$ using spectra at $\sim1-5\mu$m either with the NIRSpec prism or its three medium resolution gratings. For $z\simeq9$ photometric candidates, we achieve a high confirmation rate of $\simeq$90\%, which validates the classical dropout selection from NIRCam photometry. No robust emission lines are identified in three galaxy candidates at $z>10$, where the strong [OIII] and H$\beta$ lines would be redshifted beyond the wavelength range observed by NIRSpec, and the Lyman-$\alpha$ continuum break is not detected with the current sensitivity. Compared with HST-selected bright galaxies ($M_{\rm\,UV}\simeq-22$) that are similarly spectroscopically confirmed at $z\gtrsim8$, these NIRCam-selected galaxies are characterized by lower star formation rates (SFR$\simeq4\,M_{\odot}$~yr$^{-1}$) and lower stellar masses ($\simeq10^{8}\,M_{\odot}$), but with higher [OIII]+H$\beta$ equivalent widths ($\simeq$1100$\r{A}$), and elevated production efficiency of ionizing photons ($\log(\xi_{\rm\,ion}/{\rm\,Hz\,erg}^{-1})\simeq25.8$) induced by young stellar populations ($<10$~Myrs) accounting for $\simeq20\%$ of the galaxy mass, highlighting the key contribution of faint galaxies to cosmic reionization. Taking advantage of the homogeneous selection and sensitivity, we also investigate metallicity and ISM conditions with empirical calibrations using the [OIII]/H$\beta$ ratio. We find that galaxies at $z\sim8-9$ have higher SFRs and lower metallicities than galaxies at similar stellar masses at $z\sim2-6$, which is generally consistent with the current galaxy formation and evolution models.

==> aux_bibliography_Pablo.txt <==
@ARTICLE{Bagley2022,
       author = {{Bagley}, Micaela B. and {Finkelstein}, Steven L. and {Koekemoer}, Anton M. and {Ferguson}, Henry C. and {Arrabal Haro}, Pablo and {Dickinson}, Mark and {Kartaltepe}, Jeyhan S. and {Papovich}, Casey and {P{\'e}rez-Gonz{\'a}lez}, Pablo G. and {Pirzkal}, Nor and {Somerville}, Rachel S. and {Willmer}, Christopher N.~A. and {Yang}, Guang and {Yung}, L.~Y. Aaron and {Fontana}, Adriano and {Grazian}, Andrea and {Grogin}, Norman A. and {Hirschmann}, Michaela and {Kewley}, Lisa J. and {Kirkpatrick}, Allison and {Kocevski}, Dale D. and {Lotz}, Jennifer M. and {Medrano}, Aubrey and {Morales}, Alexa M. and {Pentericci}, Laura and {Ravindranath}, Swara and {Trump}, Jonathan R. and {Wilkins}, Stephen M. and {Calabr{\`o}}, Antonello and {Cooper}, M.~C. and {Costantin}, Luca and {de la Vega}, Alexander and {Hutchison}, Taylor A. and {Lucas}, Ray A. and {McGrath}, Elizabeth J. and {Wang}, Xin and {Wuyts}, Stijn},
        title = "{CEERS Epoch 1 NIRCam Imaging: Reduction Methods and Simulations Enabling Early JWST Science Results}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = 2022,
        month = nov,
          eid = {arXiv:2211.02495},
        pages = {arXiv:2211.02495},
archivePrefix = {arXiv},
       eprint = {2211.02495},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022arXiv221102495B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ferruit2022,
       author = {{Ferruit}, P. and {Jakobsen}, P. and {Giardino}, G. and {Rawle}, T. and {Alves de Oliveira}, C. and {Arribas}, S. and {Beck}, T.~L. and {Birkmann}, S. and {B{\"o}ker}, T. and {Bunker}, A.~J. and {Charlot}, S. and {de Marchi}, G. and {Franx}, M. and {Henry}, A. and {Karakla}, D. and {Kassin}, S.~A. and {Kumari}, N. and {L{\'o}pez-Caniego}, M. and {L{\"u}tzgendorf}, N. and {Maiolino}, R. and {Manjavacas}, E. and {Marston}, A. and {Moseley}, S.~H. and {Muzerolle}, J. and {Pirzkal}, N. and {Rauscher}, B. and {Rix}, H. -W. and {Sabbi}, E. and {Sirianni}, M. and {te Plate}, M. and {Valenti}, J. and {Willott}, C.~J. and {Zeidler}, P.},
        title = "{The Near-Infrared Spectrograph (NIRSpec) on the James Webb Space Telescope. II. Multi-object spectroscopy (MOS)}",
      journal = {\aap},
     keywords = {instrumentation: spectrographs, space vehicles: instruments, infrared: general, Astrophysics - Instrumentation and Methods for Astrophysics},
         year = 2022,
        month = may,
       volume = {661},
          eid = {A81},
        pages = {A81},
          doi = {10.1051/0004-6361/202142673},
archivePrefix = {arXiv},
       eprint = {2202.03306},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022A&A...661A..81F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Jakobsen2022,
       author = {{Jakobsen}, P. and {Ferruit}, P. and {Alves de Oliveira}, C. and {Arribas}, S. and {Bagnasco}, G. and {Barho}, R. and {Beck}, T.~L. and {Birkmann}, S. and {B{\"o}ker}, T. and {Bunker}, A.~J. and {Charlot}, S. and {de Jong}, P. and {de Marchi}, G. and {Ehrenwinkler}, R. and {Falcolini}, M. and {Fels}, R. and {Franx}, M. and {Franz}, D. and {Funke}, M. and {Giardino}, G. and {Gnata}, X. and {Holota}, W. and {Honnen}, K. and {Jensen}, P.~L. and {Jentsch}, M. and {Johnson}, T. and {Jollet}, D. and {Karl}, H. and {Kling}, G. and {K{\"o}hler}, J. and {Kolm}, M. -G. and {Kumari}, N. and {Lander}, M.~E. and {Lemke}, R. and {L{\'o}pez-Caniego}, M. and {L{\"u}tzgendorf}, N. and {Maiolino}, R. and {Manjavacas}, E. and {Marston}, A. and {Maschmann}, M. and {Maurer}, R. and {Messerschmidt}, B. and {Moseley}, S.~H. and {Mosner}, P. and {Mott}, D.~B. and {Muzerolle}, J. and {Pirzkal}, N. and {Pittet}, J. -F. and {Plitzke}, A. and {Posselt}, W. and {Rapp}, B. and {Rauscher}, B.~J. and {Rawle}, T. and {Rix}, H. -W. and {R{\"o}del}, A. and {Rumler}, P. and {Sabbi}, E. and {Salvignol}, J. -C. and {Schmid}, T. and {Sirianni}, M. and {Smith}, C. and {Strada}, P. and {te Plate}, M. and {Valenti}, J. and {Wettemann}, T. and {Wiehe}, T. and {Wiesmayer}, M. and {Willott}, C.~J. and {Wright}, R. and {Zeidler}, P. and {Zincke}, C.},
        title = "{The Near-Infrared Spectrograph (NIRSpec) on the James Webb Space Telescope. I. Overview of the instrument and its capabilities}",
      journal = {\aap},
     keywords = {instrumentation: spectrographs, space vehicles: instruments, Astrophysics - Instrumentation and Methods for Astrophysics},
         year = 2022,
        month = may,
       volume = {661},
          eid = {A80},
        pages = {A80},
          doi = {10.1051/0004-6361/202142663},
archivePrefix = {arXiv},
       eprint = {2202.03305},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022A&A...661A..80J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{beichman2012,
       author = {{Beichman}, Charles A. and {Rieke}, Marcia and {Eisenstein}, Daniel and {Greene}, Thomas P. and {Krist}, John and {McCarthy}, Don and {Meyer}, Michael and {Stansberry}, John},
        title = "{Science opportunities with the near-IR camera (NIRCam) on the James Webb Space Telescope (JWST)}",
    booktitle = {Space Telescopes and Instrumentation 2012: Optical, Infrared, and Millimeter Wave},
         year = 2012,
       editor = {{Clampin}, Mark C. and {Fazio}, Giovanni G. and {MacEwen}, Howard A. and {Oschmann}, Jacobus M., Jr.},
       series = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
       volume = {8442},
        month = sep,
          eid = {84422N},
        pages = {84422N},
          doi = {10.1117/12.925447},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012SPIE.8442E..2NB},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{rieke2003,
       author = {{Rieke}, Marcia J. and {Baum}, Stefi A. and {Beichman}, Charles A. and {Crampton}, David and {Doyon}, Rene and {Eisenstein}, Daniel and {Greene}, Thomas P. and {Hodapp}, Klaus-Werner and {Horner}, Scott D. and {Johnstone}, Doug and {Lesyna}, Lawrence and {Lilly}, Simon and {Meyer}, Michael and {Martin}, Peter and {McCarthy}, Donald W., Jr. and {Rieke}, George H. and {Roellig}, Thomas L. and {Stauffer}, John and {Trauger}, John T. and {Young}, Erick T.},
        title = "{NGST NIRCam Scientific Program and Design Concept}",
    booktitle = {IR Space Telescopes and Instruments},
         year = 2003,
       editor = {{Mather}, John C.},
       series = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
       volume = {4850},
        month = mar,
        pages = {478-485},
          doi = {10.1117/12.489103},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003SPIE.4850..478R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{rieke2005,
       author = {{Rieke}, Marcia J. and {Kelly}, Douglas and {Horner}, Scott},
        title = "{Overview of James Webb Space Telescope and NIRCam's Role}",
    booktitle = {Cryogenic Optical Systems and Instruments XI},
         year = 2005,
       editor = {{Heaney}, James B. and {Burriesci}, Lawrence G.},
       series = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
       volume = {5904},
        month = aug,
        pages = {1-8},
          doi = {10.1117/12.615554},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005SPIE.5904....1R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{JDADF2023, title={Jdaviz}, DOI={10.5281/zenodo.7504710}, abstractNote={New Features <ul> <li><p>New rainbow, reversed rainbow, and seismic (blue-red) colormaps for images. [#1785]</p> </li> <li><p>Spinner in plot options while processing changes to contour settings. [#1794]</p> </li> <li><p>Model fitting plugin can optionally expose the residuals as an additional data collection entry. [#1864, #1891]</p> </li> <li><p>Resetting viewer limits (via <code>reset_limits</code> or the zoom home button) now accounts for all visible data layers instead of just the reference data. [#1897]</p> </li> <li><p>Linear1D model component now estimates slope and intercept. [#1947]</p> </li> <li><p>Model fitting and line analysis plugins provide a warning and prohibit calculating results if the selected data entry and spectral subset do not overlap on the spectral axis. [#1935]</p> </li> <li><p>Model fitting: API and UI to re-estimate model parameters based on current data/subset selection. [#1952]</p> </li> </ul> <p><strong>Cubeviz</strong></p> <ul> <li><p>Added ability to load plain Numpy array cube. [#1773]</p> </li> <li><p>Added Slice plugin player control buttons. [#1848]</p> </li> </ul> <p><strong>Imviz</strong></p> <ul> <li><p>Warnings in aperture photometry plugin when using raw profile with large subsets. [#1801]</p> </li> <li><p>Subset Tools plugin now allows recentering of editable spatial subset. [#1823]</p> </li> <li><p>Links control plugin shows a confirmation overlay to clear markers when changing linking type. [#1838]</p> </li> </ul> <p><strong>Mosviz</strong></p> <ul> <li><p>Disable simultaneous row plotting and 1D linking in Mosviz to substantially decrease load times. [#1790]</p> </li> <li><p>Added coordinates display panels for Mosviz viewers. [#1795]</p> </li> <li><p><code>load_data</code> method can now load JWST NIRCam and NIRSpec level 2 data. [#1835]</p> </li> </ul> <p><strong>Specviz</strong></p> <ul> <li><p>Spectrum viewer now shows X and Y values under cursor. [#1759]</p> </li> <li><p>Switch to opt-in concatenation for multi-order x1d spectra. [#1659]</p> </li> </ul> <p><strong>Specviz2d</strong></p> <ul> <li><p>Update to be compatible with changes in specreduce 1.3, including FitTrace with Polynomial, Spline, and Legendre options. [#1889]</p> </li> <li><p>Add dropdown for choosing background statistic (average or median). [#1922]</p> </li> </ul> API Changes <p><strong>Cubeviz</strong></p> <ul> <li><code>CubeViz</code> is deprecated, use <code>Cubeviz</code>. [#1809]</li> </ul> <p><strong>Imviz</strong></p> <ul> <li>Simple Aperture Photometry plugin no longer performs centroiding. For radial profile, curve of growth, and table reporting, the aperture center is used instead. For centroiding, use "Recenter" feature in the Subset Tools plugin. [#1841]</li> </ul> <p><strong>Mosviz</strong></p> <ul> <li><p>Removed unused <code>MosvizProfileView</code> viewer class. [#1797]</p> </li> <li><p><code>MosViz</code> is deprecated, use <code>Mosviz</code>. [#1809]</p> </li> </ul> <p><strong>Specviz</strong></p> <ul> <li><code>SpecViz</code> is deprecated, use <code>Specviz</code>. [#1809]</li> </ul> Bug Fixes <ul> <li><p>Console logging is restored for "Desktop Mode" Windows users. [#1887]</p> </li> <li><p>Model fitting initial estimates now respect selected subset. [#1947, #1954]</p> </li> </ul> <p><strong>Cubeviz</strong></p> <ul> <li>Support for fitting spectral subsets with Cubeviz [#1834]</li> </ul> <p><strong>Imviz</strong></p> <ul> <li><p>Clearing markers in Catalog Search will only hide them, which improves "Clear" performance. [#1774]</p> </li> <li><p>Adding data will not result in clearing existing markers. [#1848]</p> </li> <li><p><code>viewer.center_on()</code> now behaves correctly on non-reference data. [#1928]</p> </li> </ul> <p><strong>Mosviz</strong></p> <ul> <li><p><code>mosviz_row</code> metadata now included in NIRISS-parsed 1D spectra. [#1836]</p> </li> <li><p>Now loads NIRCam direct image properly when loading a directory. [#1948]</p> </li> </ul>}, note={If you use this software, please cite it as below.}, publisher={Zenodo}, author={JDADF Developers and Averbukh, Jesse and Bradley, Larry and Buikhuizen, Mario and Busko, Ivo and Cherinka, Brian and Conroy, Kyle and Earl, Nicholas and Fox, Ori and Geda, Robel and et al.}, year={2023}, month={Jan} }
